Aligning benchmark datasets for table structure recognition

Benchmark datasets for table structure recognition (TSR) must be carefully processed to ensure they are annotated consistently. However, even if a dataset's annotations are self-consistent, there may be significant inconsistency across datasets, which can harm the performance of models trained and evaluated on them. In this work, we show that aligning these benchmarks$\unicode{x2014}$removing both errors and inconsistency between them$\unicode{x2014}$improves model performance significantly. We demonstrate this through a data-centric approach where we adopt one model architecture, the Table Transformer (TATR), that we hold fixed throughout. Baseline exact match accuracy for TATR evaluated on the ICDAR-2013 benchmark is 65% when trained on PubTables-1M, 42% when trained on FinTabNet, and 69% combined. After reducing annotation mistakes and inter-dataset inconsistency, performance of TATR evaluated on ICDAR-2013 increases substantially to 75% when trained on PubTables-1M, 65% when trained on FinTabNet, and 81% combined. We show through ablations over the modification steps that canonicalization of the table annotations has a significantly positive effect on performance, while other choices balance necessary trade-offs that arise when deciding a benchmark dataset's final composition. Overall we believe our work has significant implications for benchmark design for TSR and potentially other tasks as well. Dataset processing and training code will be released at https://github.com/microsoft/table-transformer.

==> FinTabNet.a1.txt <==
1 0.11392405063291139
2 0.2848101265822785
3 0.3291139240506329
4 0.31645569620253167
5 0.3670886075949367
6 0.379746835443038
7 0.379746835443038
8 0.41139240506329117
9 0.3924050632911392
10 0.41139240506329117
11 0.4050632911392405
12 0.379746835443038
13 0.41139240506329117
14 0.4240506329113924
15 0.4050632911392405
16 0.41139240506329117
17 0.4177215189873418
18 0.4050632911392405
19 0.3860759493670886
20 0.41139240506329117
21 0.41139240506329117
22 0.4240506329113924
23 0.4177215189873418
24 0.4050632911392405
25 0.4177215189873418
26 0.43037974683544306
27 0.43670886075949367
28 0.4177215189873418
29 0.43670886075949367
30 0.43670886075949367

==> FinTabNet.a1_ICDAR2013_model_selection.txt <==
1 0.8275349167180848
2 0.9122770966578637
3 0.9276195500610024
4 0.935136936345224
5 0.9427081190311438
6 0.9450889461377832
7 0.9432417257909111
8 0.9470508033419984
9 0.9407602631212679
10 0.9470704269545405
11 0.9472446924292519
12 0.9527945206729297
13 0.9555116978781504
14 0.9577414851787427
15 0.955884500697868
16 0.9540577816943698
17 0.9550954083348945
18 0.959606671284549
19 0.955410610038807
20 0.9605993388313578
21 0.9590117677160805
22 0.9566994863139264
23 0.9561835860663248
24 0.9580051308117871
25 0.9595926995614426
26 0.9575598562086742
27 0.959109062065967
28 0.9597582279884269
29 0.9575957465786971
30 0.9596336076304267

==> FinTabNet.a2.txt <==
1 0.08860759493670886
2 0.21518987341772153
3 0.2911392405063291
4 0.3291139240506329
5 0.3291139240506329
6 0.3987341772151899
7 0.379746835443038
8 0.3860759493670886
9 0.3924050632911392
10 0.3924050632911392
11 0.4050632911392405
12 0.3924050632911392
13 0.3924050632911392
14 0.379746835443038
15 0.3987341772151899
16 0.4050632911392405
17 0.4177215189873418
18 0.41139240506329117
19 0.4240506329113924
20 0.41139240506329117
21 0.3924050632911392
22 0.4240506329113924
23 0.4177215189873418
24 0.3924050632911392
25 0.41139240506329117
26 0.3987341772151899
27 0.43670886075949367
28 0.41139240506329117
29 0.4050632911392405
30 0.4050632911392405

==> FinTabNet.a2_ICDAR2013_model_selection.txt <==
1 0.8022531803643256
2 0.8971207139803417
3 0.9251206089842405
4 0.9404058815144067
5 0.9436076146360475
6 0.9476012609770379
7 0.9462661646603159
8 0.9545774585160076
9 0.9509671751766795
10 0.952645615284867
11 0.9498614970169476
12 0.9478474984987304
13 0.9567139596385037
14 0.9571550838287513
15 0.9588001275487117
16 0.9610161706568725
17 0.9604636427440154
18 0.9595580190829153
19 0.9592759723861606
20 0.9598740628993091
21 0.9612191365552836
22 0.9620236831619704
23 0.9612461441078162
24 0.961024434888043
25 0.960981947558953
26 0.9589388745110096
27 0.9606917690807701
28 0.9595473856066536
29 0.9629191925966383
30 0.9606107294276365

==> FinTabNet.a3.txt <==
1 0.06329113924050633
2 0.2721518987341772
3 0.31645569620253167
4 0.3860759493670886
5 0.34810126582278483
6 0.3860759493670886
7 0.37341772151898733
8 0.3860759493670886
9 0.3924050632911392
10 0.4177215189873418
11 0.4177215189873418
12 0.4240506329113924
13 0.41139240506329117
14 0.3924050632911392
15 0.3924050632911392
16 0.43037974683544306
17 0.3987341772151899
18 0.4240506329113924
19 0.4177215189873418
20 0.3987341772151899
21 0.41139240506329117
22 0.43037974683544306
23 0.41139240506329117
24 0.4240506329113924
25 0.4177215189873418
26 0.41139240506329117
27 0.4177215189873418
28 0.4177215189873418
29 0.41139240506329117
30 0.41139240506329117

==> FinTabNet.a3_ICDAR2013_model_selection.txt <==
1 0.7417506061227619
2 0.9133966281620447
3 0.9325908566354599
4 0.9483211816195496
5 0.9475043349038674
6 0.9540410271130126
7 0.9557896020569456
8 0.9563474908165888
9 0.9525081174185086
10 0.9581237597907202
11 0.9598663603307681
12 0.9619963609256384
13 0.9588839770477544
14 0.9616733195029281
15 0.9617578923569359
16 0.9637348158829072
17 0.9626632866592855
18 0.960137102125094
19 0.9608501621995935
20 0.9629921604808385
21 0.9626908264546086
22 0.9639807197916889
23 0.9627667654005224
24 0.9643663617075044
25 0.9644414623321869
26 0.9651692213977905
27 0.9634396142179985
28 0.9651989226491284
29 0.9645703888809332
30 0.9642566095742138

==> FinTabNet.a4.txt <==
1 0.23417721518987342
2 0.33544303797468356
3 0.35443037974683544
4 0.4620253164556962
5 0.46835443037974683
6 0.4620253164556962
7 0.5253164556962026
8 0.4936708860759494
9 0.5379746835443038
10 0.5632911392405063
11 0.5822784810126582
12 0.5759493670886076
13 0.5759493670886076
14 0.5632911392405063
15 0.5443037974683544
16 0.5949367088607594
17 0.6139240506329114
18 0.569620253164557
19 0.5759493670886076
20 0.6075949367088608
21 0.5949367088607594
22 0.6139240506329114
23 0.620253164556962
24 0.6012658227848101
25 0.5886075949367089
26 0.5759493670886076
27 0.6265822784810127
28 0.5949367088607594
29 0.6012658227848101
30 0.620253164556962

==> FinTabNet.a4_ICDAR2013_model_selection.txt <==
1 0.87901015899686
2 0.9190919327623054
3 0.9309348456211979
4 0.9498250995436253
5 0.9517835713957439
6 0.9611552006207145
7 0.9599662033098643
8 0.9556518137222074
9 0.9646782215467253
10 0.964487301140267
11 0.9670508024306967
12 0.9684931034383333
13 0.9672456442289222
14 0.9684033747239393
15 0.9693474559556339
16 0.9695162365345691
17 0.9670726756785337
18 0.9700916778472719
19 0.9682087979354099
20 0.9708053949070451
21 0.9672033395406185
22 0.970781669445197
23 0.9683363631099262
24 0.9700460739924843
25 0.9710712769744869
26 0.9698030195575756
27 0.9704405340982947
28 0.9692053305891214
29 0.9680221910050486
30 0.9688583553715824

==> FinTabNet.a5.txt <==
1 0.24050632911392406
2 0.3291139240506329
3 0.3227848101265823
4 0.3860759493670886
5 0.4620253164556962
6 0.4936708860759494
7 0.5253164556962026
8 0.4936708860759494
9 0.5379746835443038
10 0.5
11 0.5316455696202531
12 0.5569620253164557
13 0.5822784810126582
14 0.5253164556962026
15 0.5253164556962026
16 0.5506329113924051
17 0.5379746835443038
18 0.569620253164557
19 0.5379746835443038
20 0.5316455696202531
21 0.5443037974683544
22 0.5569620253164557
23 0.5379746835443038
24 0.5822784810126582
25 0.5569620253164557
26 0.5759493670886076
27 0.5822784810126582
28 0.5632911392405063
29 0.5886075949367089
30 0.5949367088607594

==> FinTabNet.a5_ICDAR2013_model_selection.txt <==
1 0.8709973258304989
2 0.9264373443822231
3 0.9425222162676732
4 0.9509782914070539
5 0.9582739322196369
6 0.9659661528706438
7 0.9641780575576406
8 0.9680969575783356
9 0.9659893225406692
10 0.9658111335223473
11 0.9695742279726933
12 0.9708736732381591
13 0.9703395991608171
14 0.9717344197962905
15 0.9698383300324238
16 0.9732835524829817
17 0.9714312127044102
18 0.9703288034224118
19 0.9731305875956855
20 0.9683462463212976
21 0.970945214586397
22 0.9720511740773348
23 0.9700199213464636
24 0.9722300789370419
25 0.9719115931466896
26 0.9689409766559243
27 0.970161807286277
28 0.9717105328641997
29 0.971172706727337
30 0.9726471571376487

==> FinTabNet.a6.txt <==
1 0.1962025316455696
2 0.3860759493670886
3 0.43037974683544306
4 0.4810126582278481
5 0.4873417721518987
6 0.4810126582278481
7 0.5126582278481012
8 0.5822784810126582
9 0.6012658227848101
10 0.5886075949367089
11 0.5379746835443038
12 0.5886075949367089
13 0.569620253164557
14 0.6329113924050633
15 0.6139240506329114
16 0.6075949367088608
17 0.620253164556962
18 0.620253164556962
19 0.620253164556962
20 0.6455696202531646
21 0.6139240506329114
22 0.6329113924050633
23 0.6012658227848101
24 0.5949367088607594
25 0.6265822784810127
26 0.6265822784810127
27 0.6139240506329114
28 0.5886075949367089
29 0.6139240506329114
30 0.5886075949367089

==> FinTabNet.a6_ICDAR2013_model_selection.txt <==
1 0.862371140748811
2 0.9265407346084593
3 0.945010263638207
4 0.9488950992514456
5 0.9527699195934336
6 0.9600149206791438
7 0.9649158269680201
8 0.9640173948949118
9 0.9649493022356792
10 0.9662743280503672
11 0.9675488221669146
12 0.9675658930714865
13 0.9684070877296737
14 0.9679702406604165
15 0.9691039744998136
16 0.9687347895171601
17 0.9674832672435679
18 0.9690664222194159
19 0.9670198059084478
20 0.9697937578546681
21 0.9685305878037167
22 0.9694267180569327
23 0.9679995791000847
24 0.9663130051558138
25 0.9668807625587594
26 0.9670514687904364
27 0.9672347465911131
28 0.9682600363470157
29 0.9685382115653112
30 0.9685386534260718

==> PubTables-1M.txt <==
1 0.2088607594936709
2 0.43037974683544306
3 0.4873417721518987
4 0.5506329113924051
5 0.569620253164557
6 0.6392405063291139
7 0.7025316455696202
8 0.6645569620253164
9 0.7025316455696202
10 0.6582278481012658
11 0.7088607594936709
12 0.6835443037974683
13 0.7151898734177216
14 0.7088607594936709
15 0.7151898734177216
16 0.7151898734177216
17 0.759493670886076
18 0.740506329113924
19 0.7531645569620253
20 0.740506329113924
21 0.740506329113924
22 0.759493670886076
23 0.7721518987341772
24 0.759493670886076
25 0.7848101265822784
26 0.7658227848101266
27 0.7658227848101266
28 0.7721518987341772
29 0.7784810126582279
30 0.7531645569620253

==> PubTables-1M_FinTabNet.a1.txt <==
1 0.08860759493670886
2 0.41139240506329117
3 0.5569620253164557
4 0.5632911392405063
5 0.6012658227848101
6 0.6329113924050633
7 0.6455696202531646
8 0.6708860759493671
9 0.6582278481012658
10 0.6962025316455697
11 0.6835443037974683
12 0.6962025316455697
13 0.6835443037974683
14 0.7215189873417721
15 0.6962025316455697
16 0.7341772151898734
17 0.7531645569620253
18 0.7341772151898734
19 0.7025316455696202
20 0.7215189873417721
21 0.7721518987341772
22 0.7468354430379747
23 0.7278481012658228
24 0.7468354430379747
25 0.7658227848101266
26 0.7784810126582279
27 0.7784810126582279
28 0.7848101265822784
29 0.7658227848101266
30 0.7784810126582279

==> PubTables-1M_FinTabNet.a1_ICDAR2013_model_selection.txt <==
1 0.8067042717683972
2 0.9264338517558339
3 0.9503760201993052
4 0.9514639379609369
5 0.965034266242248
6 0.9658447573861689
7 0.9648553027117479
8 0.9705824738811628
9 0.9729805063274707
10 0.9742048177959975
11 0.9741253523661073
12 0.9744474661480484
13 0.9768508629007533
14 0.9750125588009253
15 0.9768375799559336
16 0.9772474164530478
17 0.9775982226481211
18 0.9791869293327058
19 0.9769124270398446
20 0.9781016483638014
21 0.9770388139825619
22 0.9788005011611702
23 0.9780423614509267
24 0.9787300658350073
25 0.979726443529194
26 0.9790327279593614
27 0.9783223797910742
28 0.9798283584090667
29 0.9792571985053731
30 0.9787406837491452

==> PubTables-1M_FinTabNet.a6.txt <==
1 0.21518987341772153
2 0.45569620253164556
3 0.569620253164557
4 0.6139240506329114
5 0.6329113924050633
6 0.6772151898734177
7 0.7151898734177216
8 0.7658227848101266
9 0.7468354430379747
10 0.7278481012658228
11 0.7721518987341772
12 0.7468354430379747
13 0.7721518987341772
14 0.7468354430379747
15 0.7974683544303798
16 0.7911392405063291
17 0.7721518987341772
18 0.7848101265822784
19 0.7911392405063291
20 0.7974683544303798
21 0.7848101265822784
22 0.8037974683544303
23 0.810126582278481
24 0.8164556962025317
25 0.810126582278481
26 0.7911392405063291
27 0.7784810126582279
28 0.7974683544303798
29 0.810126582278481
30 0.7911392405063291

==> PubTables-1M_FinTabNet.a6_ICDAR2013_model_selection.txt <==
1 0.8638162740070364
2 0.9341172858188975
3 0.9495750354376199
4 0.9560114682528308
5 0.9643455025063834
6 0.9709120683730381
7 0.9688076632681519
8 0.9744806285620371
9 0.97423589589389
10 0.9737978699208689
11 0.9799212343956147
12 0.9776242851739934
13 0.9786139432885703
14 0.9737506262868996
15 0.9787436651708061
16 0.9808833078577778
17 0.9809434275267522
18 0.9814419834831885
19 0.9829046278455182
20 0.9778722452388509
21 0.9812909491117897
22 0.9810303371061169
23 0.9798111826398332
24 0.9812670422866111
25 0.9836608161426164
26 0.9823264533057109
27 0.9805373880459837
28 0.9792974704918707
29 0.983878545022628
30 0.9819426499588261

==> PubTables-1M_ICDAR2013_model_selection.txt <==
1 0.8577358312244756
2 0.9122923203362567
3 0.9208394173835404
4 0.9431545897740277
5 0.9448796119895829
6 0.9557391735516431
7 0.9608999409538095
8 0.9635979855732917
9 0.9557755856458952
10 0.9549223233539013
11 0.9648363332093388
12 0.9613965460585334
13 0.9586771042194884
14 0.9609962525996641
15 0.9652199888110412
16 0.9615396966611113
17 0.9548660665842381
18 0.9578804815525174
19 0.9624792175753845
20 0.9613543217085615
21 0.9657767916156212
22 0.9655263698821961
23 0.9671342909104936
24 0.9637036644896799
25 0.9617757779436639
26 0.9660653545318635
27 0.9635589935363872
28 0.9655223549360807
29 0.966204958385064
30 0.9685790867527204
